Steepest Gradient-Based Orthogonal Precoder For Integer-Forcing MIMO

In this paper, we develop an orthogonal precoding scheme for integer-forcing (IF) linear receivers using the steepest gradient algorithm. Although this scheme can be viewed as a special case of the unitary precoded integer-forcing (UPIF), it has two major advantages. First, the orthogonal precoding outperforms its unitary counterpart in terms of achievable rate, outage probability, and error rate. We verify this advantage via theoretical and numerical analyses. Second, it exhibits lower complexity as the dimension of orthogonal matrices is half that of unitary matrices in the real-valued domain. For finding ``good'' orthogonal precoder matrices, we propose an efficient algorithm based on the steepest gradient algorithm that exploits the geometrical properties of orthogonal matrices as a Lie group. The proposed algorithm has low complexity and can be easily applied to an arbitrary MIMO configuration. We also confirm numerically that the proposed orthogonal precoding outperforms UPIF type II in some scenarios and the X-precoder in high-order QAM schemes, e.g., $64$- and $256$-QAM.

==> mimo2x2Rates.dat <==
snrdB	capMIMO	rateT1	rateT2	rateSG
0	2.58E+00	2.38E+00	2.06E+00	2.39E+00
2.5	3.51E+00	3.35E+00	3.08E+00	3.35E+00
5	4.59E+00	4.45E+00	4.21E+00	4.45E+00
7.5	5.81E+00	5.67E+00	5.41E+00	5.67E+00
10	7.14E+00	6.99E+00	6.74E+00	7.00E+00
12.5	8.56E+00	8.41E+00	8.17E+00	8.42E+00
15	1.01E+01	9.91E+00	9.67E+00	9.91E+00
17.5	1.16E+01	1.15E+01	1.12E+01	1.15E+01
20	1.32E+01	1.30E+01	1.28E+01	1.30E+01
22.5	1.48E+01	1.47E+01	1.44E+01	1.47E+01
25	1.64E+01	1.63E+01	1.60E+01	1.63E+01
27.5	1.81E+01	1.79E+01	1.77E+01	1.79E+01
30	1.97E+01	1.96E+01	1.93E+01	1.96E+01

==> ortho-uni-4x4mimo-outage-rate24.dat <==
SNR_dB	ortho_outage	unit_outage
10	1.00E+00	1.00E+00
12.5	9.91E-01	9.97E-01
15	7.57E-01	8.82E-01
17.5	2.36E-01	3.87E-01
20	2.27E-02	5.60E-02
22.5	6.11E-04	2.43E-03
25	6.15E-06	3.33E-05
27.5	0.00E+00	0.00E+00
30	0.00E+00	0.00E+00
32.5	0.00E+00	0.00E+00
35	0.00E+00	0.00E+00

==> ortho-uni-4x4mimo-outage-rate32.dat <==
SNR_dB	ortho_outage	unit_outage
15	1.00E+00	1.00E+00
17.5	9.99E-01	1.00E+00
20	9.20E-01	9.70E-01
22.5	4.71E-01	6.39E-01
25	9.59E-02	1.72E-01
27.5	8.46E-03	1.99E-02
30	2.80E-04	9.68E-04
32.5	3.36E-06	1.59E-05
35	0.00E+00	0.00E+00
37.5	0.00E+00	0.00E+00
40	0.00E+00	0.00E+00

==> ortho-uni-4x4mimo-rate-mindist.dat <==
snrdB	rateSGOrtho	rateSGUnit	dualDMinSGOrtho	dualDMinSGUnit	succMINSGOrtho	succMINSGUnit	trialNumData
0	6.3914		5.6601		2.0229		2.1304		0.57783		0.61563		1.00E+06
2.5	8.6093		7.7259		2.4397		2.6352		0.47746		0.51558		1.00E+06
5	11.025		10.093		3.0083		3.2905		0.388		0.42068		1.00E+06
7.5	13.669		12.698		3.7816		4.1592		0.30916		0.33633		1.00E+06
10	16.48		15.493		4.8278		5.3236		0.24282		0.26452		1.00E+06
12.5	19.428		18.432		6.24		6.8895		0.18849		0.2055		1.00E+06
15	22.484		21.482		8.1433		8.9978		0.14495		0.1581		1.00E+06
17.5	25.624		24.621		10.706		11.834		0.11063		0.12069		1.00E+06
20	28.82		27.814		14.138		15.63		0.084017	0.091678	1.00E+06
22.5	32.056		31.049		18.732		20.712		0.063566	0.069369	1.00E+06
25	35.325		34.317		24.888		27.52		0.047945	0.052325	1.00E+06
27.5	38.608		37.602		33.105		36.605		0.036104	0.039396	1.00E+06
30	41.915		40.907		44.098		48.761		0.027126	0.029606	1.00E+06

==> wer2x2-16qam.dat <==
SNR_dB	UPIF_T1	UPIF_T2	UPIF_Grad	X_Prec
10	6.70E-01	6.71E-01	6.77E-01	5.87E-01
12.5	4.84E-01	4.82E-01	4.86E-01	4.01E-01
15	2.89E-01	2.89E-01	2.94E-01	2.24E-01
17.5	1.43E-01	1.41E-01	1.43E-01	1.04E-01
20	5.84E-02	5.74E-02	5.68E-02	3.75E-02
22.5	1.96E-02	1.89E-02	1.97E-02	1.12E-02
25	6.00E-03	5.54E-03	6.03E-03	2.68E-03
27.5	1.49E-03	1.46E-03	1.56E-03	5.58E-04
30	3.70E-04	3.05E-04	3.79E-04	9.10E-05
32.5	7.58E-05	5.89E-05	7.65E-05	1.17E-05
35	1.29E-05	1.04E-05	1.26E-05	1.60E-06
37.5	1.98E-06	1.68E-06	1.85E-06	0

==> wer2x2-4qam.dat <==
SNR_dB	UPIF_T1	UPIF_T2	UPIF_Grad	X_Prec
0	6.97E-01	6.82E-01	7.27E-01	5.77E-01
2.5	5.65E-01	5.39E-01	5.86E-01	4.36E-01
5	4.01E-01	3.67E-01	4.14E-01	2.81E-01
7.5	2.40E-01	2.13E-01	2.45E-01	1.47E-01
10	1.13E-01	9.65E-02	1.15E-01	5.91E-02
12.5	4.19E-02	3.50E-02	4.36E-02	1.87E-02
15	1.30E-02	9.66E-03	1.30E-02	4.10E-03
17.5	3.53E-03	2.45E-03	3.51E-03	7.50E-04
20	7.41E-04	5.02E-04	7.23E-04	1.07E-04
22.5	1.32E-04	8.51E-05	1.27E-04	1.36E-05
25	2.00E-05	1.31E-05	1.99E-05	1.51E-06

==> wer2x2-64qam.dat <==
SNR_dB	UPIF_T1	UPIF_T2	UPIF_Grad	X_Prec
15	7.99E-01	7.97E-01	8.00E-01	7.44E-01
17.5	6.31E-01	6.30E-01	6.31E-01	5.70E-01
20	4.25E-01	4.25E-01	4.28E-01	3.67E-01
22.5	2.40E-01	2.38E-01	2.39E-01	1.93E-01
25	1.11E-01	1.10E-01	1.09E-01	8.47E-02
27.5	4.30E-02	4.22E-02	4.30E-02	3.13E-02
30	1.53E-02	1.50E-02	1.54E-02	9.94E-03
32.5	4.89E-03	4.62E-03	4.86E-03	2.89E-03
35	1.44E-03	1.24E-03	1.38E-03	7.65E-04
37.5	4.05E-04	3.32E-04	3.72E-04	1.74E-04
40	1.04E-04	8.00E-05	8.85E-05	2.98E-05

==> wer4x4-16qam.dat <==
SNR_dB	UPIF_T2	UPIF_Grad	X_Prec
10	9.29E-01	9.33E-01	8.50E-01
12.5	7.99E-01	8.00E-01	6.61E-01
15	5.59E-01	5.56E-01	3.98E-01
17.5	2.88E-01	2.73E-01	1.74E-01
20	1.07E-01	8.37E-02	5.28E-02
22.5	3.13E-02	1.48E-02	9.89E-03
25	7.93E-03	1.76E-03	1.36E-03
27.5	1.28E-03	8.66E-05	6.54E-05
30	1.17E-04	2.38E-06	1.50E-06
32.5	5.20E-06	0.00E+00	0.00E+00

==> wer4x4-256qam-unitary.dat <==
SNR_dB	unitary_sg
20	9.92E-01
22.5	9.62E-01
25	8.65E-01
27.5	6.53E-01
30	3.66E-01
32.5	1.35E-01
35	3.09E-02
37.5	4.54E-03
40	4.40E-04
42.5	3.53E-05
45	1.64E-06

==> wer4x4-256qam.dat <==
SNR_dB	UPIF_T2	UPIF_Grad	X_Prec
20	9.90E-01	9.90E-01	9.83E-01
22.5	9.52E-01	9.53E-01	9.29E-01
25	8.35E-01	8.35E-01	7.81E-01
27.5	6.00E-01	5.92E-01	5.23E-01
30	3.20E-01	2.99E-01	2.64E-01
32.5	1.25E-01	9.59E-02	1.03E-01
35	3.91E-02	1.91E-02	3.42E-02
37.5	9.45E-03	2.47E-03	1.04E-02
40	1.56E-03	2.33E-04	2.95E-03
42.5	1.10E-04	1.35E-05	7.66E-04
45	5.34E-06	0.00E+00	1.84E-04
47.5	0.00E+00	0.00E+00	3.30E-05

==> wer4x4-4qam.dat <==
SNR_dB	UPIF_T2	UPIF_Grad	X_Prec
0	9.28E-01	9.43E-01	8.25E-01
2.5	8.46E-01	8.70E-01	6.81E-01
5	6.97E-01	7.21E-01	4.65E-01
7.5	4.61E-01	4.86E-01	2.27E-01
10	2.18E-01	2.34E-01	7.08E-02
12.5	7.13E-02	7.05E-02	1.16E-02
15	1.69E-02	1.21E-02	9.61E-04
17.5	3.40E-03	1.06E-03	3.31E-05
20	5.61E-04	4.81E-05	3.51E-07
22.5	5.47E-05	9.82E-07	0.00E+00
25	2.53E-06	0.00E+00	0.00E+00

==> wer4x4-64qam-unitary.dat <==
SNR_dB	unitary_sg
15	9.81E-01
17.5	9.26E-01
20	7.80E-01
22.5	5.21E-01
25	2.43E-01
27.5	7.13E-02
30	1.30E-02
32.5	1.37E-03
35	9.76E-05
37.5	3.95E-06
40	7.92E-08

==> wer4x4-64qam.dat <==
SNR_dB	UPIF_T2	UPIF_Grad	X_Prec
15	9.76E-01	9.77E-01	9.51E-01
17.5	9.07E-01	9.08E-01	8.46E-01
20	7.36E-01	7.33E-01	6.33E-01
22.5	4.63E-01	4.50E-01	3.62E-01
25	2.11E-01	1.87E-01	1.54E-01
27.5	7.36E-02	4.59E-02	5.12E-02
30	2.06E-02	7.26E-03	1.46E-02
32.5	4.28E-03	6.43E-04	3.43E-03
35	5.27E-04	3.79E-05	5.63E-04
37.5	3.37E-05	1.24E-06	7.10E-05
40	8.40E-07	0.00E+00	5.00E-06

==> wer6x6-4qam.dat <==
SNR_dB	upift2_err_rate	upifsg_err_rate	xprec_err_rate
0	9.93E-01	9.92E-01	9.27E-01
2.5	9.73E-01	9.69E-01	8.19E-01
5	9.03E-01	8.93E-01	6.02E-01
7.5	7.14E-01	7.00E-01	3.11E-01
10	3.96E-01	3.91E-01	9.10E-02
12.5	1.17E-01	1.26E-01	1.17E-02
15	1.51E-02	1.92E-02	5.42E-04
17.5	6.37E-04	1.14E-03	6.61E-06
20	9.91E-06	2.19E-05	2.00E-08
22.5	1.00E-07	1.00E-07	0.00E+00

==> wer8x8-16qam.dat <==
SNR_dB	UPIF_T2	UPIF_Grad	X_Prec	UPIF_Grad_LLL	UPIF_T2_LLL
10	9.98E-01	9.98E-01	9.81E-01	9.98E-01	9.97E-01
12.5	9.79E-01	9.82E-01	8.92E-01	9.79E-01	9.75E-01
15	8.71E-01	8.79E-01	6.39E-01	8.72E-01	8.60E-01
17.5	5.64E-01	5.80E-01	3.01E-01	5.79E-01	5.59E-01
20	2.01E-01	2.07E-01	8.57E-02	2.13E-01	2.04E-01
22.5	3.08E-02	3.09E-02	1.42E-02	3.40E-02	3.41E-02
25	1.48E-03	1.30E-03	8.97E-04	1.79E-03	1.99E-03
27.5	1.73E-05	1.93E-05	1.43E-05	2.77E-05	2.88E-05
28.5	1.91E-06	2.21E-06	0.00E+00	3.12E-06	3.57E-06
30	1.16E-07	4.00E-08	0.00E+00	0.00E+00	8.75E-08

==> wer8x8-256qam.dat <==
SNR_dB	UPIF_T2	UPIF_Grad	X_Prec
20	1.00E+00	1.00E+00	1.00E+00
22.5	9.99E-01	9.99E-01	9.97E-01
25	9.86E-01	9.87E-01	9.64E-01
27.5	8.89E-01	8.94E-01	8.08E-01
30	5.87E-01	5.97E-01	5.00E-01
32.5	2.12E-01	2.16E-01	2.29E-01
35	3.30E-02	3.28E-02	8.65E-02
37.5	1.72E-03	1.70E-03	2.80E-02
40	2.75E-05	2.89E-05	8.14E-03
42.5	2.28E-07	1.88E-07	1.95E-03
45	0.00E+00	0.00E+00	3.80E-04
47.5	0.00E+00	0.00E+00	4.20E-05

==> wer8x8-4qam.dat <==
SNR_dB	UPIF_T2	UPIF_Grad	X_Prec	UPIF_Grad_LLL	UPIF_T2_LLL
0	9.99E-01	9.99E-01	9.70E-01	9.99E-01	9.99E-01
2.5	9.93E-01	9.94E-01	8.99E-01	9.94E-01	9.92E-01
5	9.56E-01	9.65E-01	7.09E-01	9.66E-01	9.56E-01
7.5	8.11E-01	8.44E-01	3.84E-01	8.49E-01	8.20E-01
10	5.02E-01	5.48E-01	1.12E-01	5.67E-01	5.19E-01
12.5	1.79E-01	2.02E-01	1.37E-02	2.20E-01	1.97E-01
15	2.94E-02	3.32E-02	4.46E-04	3.96E-02	3.66E-02
17.5	1.59E-03	1.75E-03	2.45E-06	2.36E-03	2.35E-03
20	2.15E-05	2.27E-05	0.00E+00	4.21E-05	4.38E-05
22.5	3.83E-08	6.67E-08	0.00E+00	0.00E+00	1.35E-07

==> wer8x8-64qam.dat <==
SNR_dB	UPIF_T2	UPIF_Grad	X_Prec
15	1.00E+00	1.00E+00	9.98E-01
17.5	9.96E-01	9.97E-01	9.82E-01
20	9.59E-01	9.61E-01	8.84E-01
22.5	7.79E-01	7.83E-01	6.18E-01
25	4.06E-01	4.10E-01	3.03E-01
27.5	1.02E-01	1.02E-01	1.15E-01
30	9.77E-03	9.57E-03	3.47E-02
32.5	2.84E-04	2.85E-04	7.72E-03
35	2.20E-06	2.18E-06	1.01E-03
37.5	0.00E+00	0.00E+00	5.10E-05
40	0.00E+00	0.00E+00	4.55E-07
